Security of the Improved Fuzzy Vault Scheme in the Presence of Record Multiplicity (Full Version)

Dodis et al. proposed an improved version of the fuzzy vault scheme, one of the most popular primitives used in biometric cryptosystems, requiring less storage and leaking less information. Recently, Blanton and Aliasgari have shown that the relation of two improved fuzzy vault records of the same individual may be determined by solving a system of non-linear equations. However, they conjectured that this is feasible for small parameters only. In this paper, we present a new attack against the improved fuzzy vault scheme based on the extended Euclidean algorithm that determines if two records are related and recovers the elements by which the protected features, e.g., the biometric templates, differ. Our theoretical and empirical analysis demonstrates that the attack is very effective and efficient for practical parameters. Furthermore, we show how this attack can be extended to fully recover both feature sets from related vault records much more efficiently than possible by attacking each record individually. We complement this work by deriving lower bounds for record multiplicity attacks and use these to show that our attack is asymptotically optimal in an information theoretic sense. Finally, we propose remedies to harden the scheme against record multiplicity attacks.

==> plot24.dat <==
k   pcor8   pcor9    pcor10   pout8         pout9         pout10        pout16         poutcor8  poutcor9  poutcor10
2   0.00000 0.00000  0.00000  0             0             0             0              0.00000   0.00000   0.00000
3   0.00391 0.00213  0.00103  0             0             0             0              0.00391   0.00213   0.00103
4   0.00000 0.00000  0.00000  0             0             0             0              0.00000   0.00000   0.00000
5   0.00402 0.00196  0.00101  0             0             0             0              0.00402   0.00196   0.00101  
6   0.00000 0.00000  0.00000  0             0             0             0              0.00000   0.00000   0.00000
7   0.00368 0.00201  0.00096  0             0             0             0              0.00368   0.00201   0.00096
8   0.00000 0.00000  0.00000  0             0             0             0              0.00000   0.00000   0.00000
9   0.00407 0.00178  0.00106  0             0             0             0              0.00407   0.00178   0.00106
10  0.00000 0.00000  0.00000  0             0             0             0              0.00000   0.00000   0.00000
11  0.00376 0.00192  0.00099  5.882353e-07  0             0             0              0.00376   0.00192   0.00099
12  0.00000 0.00000  0.00000  1.764706e-06  1.764706e-06  5.882353e-07  2.352941e-06   0.00000   0.00000   0.00000
13  0.00422 0.00213  0.00092  3.333333e-06  3.333333e-06  1.666667e-06  2.222222e-06   0.00422   0.00213   0.00092
14  0.00000 0.00000  0.00000  6e-05         6.888889e-05  6.722222e-05  6.777778e-05   0.00005   0.00008   0.00007
15  0.00405 0.00191  0.00100  6.157895e-05  7.210526e-05  7.315789e-05  8.157895e-05   0.00410   0.00198   0.00108
16  0.00000 0.00000  0.00000  0.001514737   0.00168       0.001661579   0.001734737    0.00139   0.00149   0.00145
17  0.00394 0.00173  0.00089  0.0016805     0.001629      0.001744      0.0017285      0.00532   0.00327   0.00241
18  0.00000 0.00000  0.00000  0.0261885     0.026951      0.027577      0.027835       0.02460   0.02674   0.02775
19  0.00398 0.00175  0.00102  0.02706905    0.02748333    0.02769524    0.02793619     0.02910   0.02850   0.02748
20  0.00000 0.00000  0.00000  0.2441348     0.2466176     0.2489214     0.2500643      0.23918   0.24730   0.24849
21  0.00390 0.00204  0.00088  0.2479077     0.24921       0.249835      0.2504259      0.24831   0.24742   0.24692
22  0.00000 0.00000  0.00000  0.997055      0.99856       0.9992559     0.9999864      0.99692   0.99844   0.99935
23  0.01200 0.00416  0.00141  1             1             1             1              1.00000   1.00000   1.00000


==> plot38.dat <==
k   pout16
2   0                     
3   0                     
4   0                     
5   0                     
6   0                     
7   0                     
8   0                     
9   0                     
10  0                     
11  0                     
12  0                     
13  0                     
14  0                     
15  0                     
16  0                     
17  0                     
18  0                     
19  0                     
20  0
21  0
22  0
23  0
24  0
25  0
26  1.935484e-06
27  3.125e-06
28  7.65625e-05
29  7.272727e-05
30  0.00176
31  0.001736176
32  0.02773412
33  0.027786
34  0.2497243
35  0.2499222
36  0.9999903
37  1


==> plot44.dat <==
k   pout16
2   0             
3   0
4   0
5   0
6   0
7   0
8   0
9   0
10  0
11  0
12  0
13  0
14  0
15  0
16  0
17  0
18  0
19  0
20  0
21  0
22  0
23  0
24  0
25  0
26  0
27  0
28  0
29  0
30  2.777778e-07
31  0
32  2.972973e-06
33  1.842105e-06
34  6.842105e-05
35  7e-05
36  0.001721026
37  0.00177775
38  0.0278395
39  0.02782146
40  0.2497502
41  0.250266
42  0.9999886
43  1


==> plotn.dat <==
logn pcor24_21    pcor24_23    pcor38_35    pcor38_37    pcor44_41    pcor44_43
8    0.00390      0.01200      0.00403      0.02404      0.00366      0.03186
9    0.00204      0.00416      0.00196      0.00691      0.00216      0.00878
10   0.00088      0.00141      0.00089      0.00233      0.00097      0.00305
11   0.00051      0.00072      0.00044      0.00083      0.00058      0.00085
12   0.00029      0.00025      0.00023      0.00026      0.00027      0.00036
13   0.00010      0.00017      0.00007      0.00021      0.00013      0.00017
14   0.00006      0.00005      0.00005      0.00005      0.00013      0.00005
15   0.00001      0.00004      0.00000      0.00001      0.00003      0.00003
16   0.00001      0.00004      0.00002      0.00003      0.00001      0.00002









